Overlapping subspaces and singular systems with application to Isogeometric Analysis

We propose a framework for solving partial differential equations (PDEs) motivated by isogeometric analysis (IGA) and local tensor-product splines. Instead of using a global basis for the solution space we use as generators the disjoint union of subspace bases. This leads to a potentially singular linear system, which is handled by a Krylov linear solver. The framework may offer computational advantages in dealing with spaces like Hierarchical B-splines, T-splines, and LR-splines.

==> convergence_results_3D_anisotropic_2_deg_min=2_deg_max=2_nlevels_min=2_nlevels_max=2_polar_map.dat <==
degree n.intervals_1D n.levels_patches n.dofs_hr  cond.number_hr  n.iters_hr_CG  residual_hr_CG  n.dofs_frame cond.number_frame n.iters_frame_CG residual_frame_CG n.iters_frame_PCG residual_frame_PCG 
     2              4                2         0 0.0000000000e+00             1 0.0000000000e+00          172  0.0000000000e+00               92  9.7072373945e-12                40   6.6698480993e-12 
     2              8                2         0 0.0000000000e+00             1 0.0000000000e+00         1982  0.0000000000e+00              195  9.7698842915e-12                75   9.5983467265e-12 
     2             16                2         0 0.0000000000e+00             1 0.0000000000e+00        18946  0.0000000000e+00              265  9.7245582797e-12               116   1.8447064164e-11 
     2             32                2         0 0.0000000000e+00             1 0.0000000000e+00       165386  0.0000000000e+00              339  9.6328247987e-12               166   2.4137006960e-11 


==> numerical_tests/convergence_results_2D_anisotropic_2_deg_min=2_deg_max=2_nlevels_min=2_nlevels_max=2_polar_map_gauss_seidel.dat <==
degree n.intervals_1D n.levels_patches n.dofs_hr  cond.number_hr  n.iters_hr_CG  residual_hr_CG  n.dofs_frame cond.number_frame n.iters_frame_CG residual_frame_CG n.iters_frame_PCG residual_frame_PCG 
     2              4                2         0 0.0000000000e+00             1 0.0000000000e+00           40  0.0000000000e+00               36  3.1471676823e-14                20   2.1749616387e-12 
     2              8                2         0 0.0000000000e+00             1 0.0000000000e+00          204  0.0000000000e+00               73  7.5991991194e-12                26   5.0114124160e-12 
     2             16                2         0 0.0000000000e+00             1 0.0000000000e+00          916  0.0000000000e+00              105  9.7644085306e-12                28   1.4346023482e-11 
     2             32                2         0 0.0000000000e+00             1 0.0000000000e+00         3876  0.0000000000e+00              167  9.3157026801e-12                31   2.6010146178e-11 
     2             64                2         0 0.0000000000e+00             1 0.0000000000e+00        15940  0.0000000000e+00              338  8.3828502504e-12                34   3.6072312868e-11 
     2            128                2         0 0.0000000000e+00             1 0.0000000000e+00        64644  0.0000000000e+00              685  9.8637051453e-12                35   6.5052072336e-11 
     2            256                2         0 0.0000000000e+00             1 0.0000000000e+00       260356  0.0000000000e+00             1000  4.3278098055e-07                35   1.2472938339e-10 
     2            512                2         0 0.0000000000e+00             1 0.0000000000e+00      1044996  0.0000000000e+00             1000  2.4679979780e-02                35   1.8882024173e-10 


==> numerical_tests/convergence_results_2D_anisotropic_2_deg_min=2_deg_max=6_nlevels_min=1_nlevels_max=1_polar_map_gauss_seidel.dat <==
degree n.intervals_1D n.levels_patches n.dofs_hr  cond.number_hr  n.iters_hr_CG  residual_hr_CG  n.dofs_frame cond.number_frame n.iters_frame_CG residual_frame_CG n.iters_frame_PCG residual_frame_PCG 
     2              4                1         0 0.0000000000e+00             1 0.0000000000e+00           28  0.0000000000e+00               26  6.7053208975e-12                17   7.5472608409e-12 
     2              8                1         0 0.0000000000e+00             1 0.0000000000e+00          134  0.0000000000e+00               54  5.7732806081e-12                22   8.2442817791e-12 
     2             16                1         0 0.0000000000e+00             1 0.0000000000e+00          586  0.0000000000e+00               80  7.7289410947e-12                27   1.5456799386e-11 
     2             32                1         0 0.0000000000e+00             1 0.0000000000e+00         2450  0.0000000000e+00              136  7.3071104977e-12                30   2.1377578516e-11 
     2             64                1         0 0.0000000000e+00             1 0.0000000000e+00        10018  0.0000000000e+00              279  9.8288949586e-12                32   2.8244938183e-11 
     2            128                1         0 0.0000000000e+00             1 0.0000000000e+00        40514  0.0000000000e+00              575  9.2687144808e-12                32   7.1604933720e-11 
     2            256                1         0 0.0000000000e+00             1 0.0000000000e+00       162946  0.0000000000e+00             1000  3.2063186541e-09                32   1.1106854408e-10 
     3              4                1         0 0.0000000000e+00             1 0.0000000000e+00           37  0.0000000000e+00               40  1.8173472725e-12                23   5.2226325603e-13 
     3              8                1         0 0.0000000000e+00             1 0.0000000000e+00          151  0.0000000000e+00              108  6.8883940023e-12                38   4.6410530268e-12 
     3             16                1         0 0.0000000000e+00             1 0.0000000000e+00          619  0.0000000000e+00              168  8.5036320170e-12                45   1.0003815421e-11 
     3             32                1         0 0.0000000000e+00             1 0.0000000000e+00         2515  0.0000000000e+00              213  8.9976600286e-12                53   2.5644359458e-11 
     3             64                1         0 0.0000000000e+00             1 0.0000000000e+00        10147  0.0000000000e+00              291  8.9288366178e-12                55   4.9521553277e-11 
     3            128                1         0 0.0000000000e+00             1 0.0000000000e+00        40771  0.0000000000e+00              481  9.5365112129e-12                55   8.0877767466e-11 
     3            256                1         0 0.0000000000e+00             1 0.0000000000e+00       163459  0.0000000000e+00              978  9.7072692529e-12                54   1.4050812758e-10 
     4              4                1         0 0.0000000000e+00             1 0.0000000000e+00           48  0.0000000000e+00               64  5.2170109066e-12                28   1.5218171973e-12 
     4              8                1         0 0.0000000000e+00             1 0.0000000000e+00          170  0.0000000000e+00              249  2.0539578596e-12                52   4.9592811751e-12 
     4             16                1         0 0.0000000000e+00             1 0.0000000000e+00          654  0.0000000000e+00              499  8.5232421472e-12                76   9.5916176199e-12 
     4             32                1         0 0.0000000000e+00             1 0.0000000000e+00         2582  0.0000000000e+00              709  9.3364172761e-12                93   2.9865481460e-11 
     4             64                1         0 0.0000000000e+00             1 0.0000000000e+00        10278  0.0000000000e+00              938  9.8907130912e-12               100   3.7861035449e-11 
     4            128                1         0 0.0000000000e+00             1 0.0000000000e+00        41030  0.0000000000e+00             1000  3.4234601581e-10               103   6.2084312026e-11 
     4            256                1         0 0.0000000000e+00             1 0.0000000000e+00       163974  0.0000000000e+00             1000  9.2999621589e-09               101   1.4349779003e-10 
     5              4                1         0 0.0000000000e+00             1 0.0000000000e+00           61  0.0000000000e+00              117  6.7967748000e-12                32   7.5783338891e-12 
     5              8                1         0 0.0000000000e+00             1 0.0000000000e+00          191  0.0000000000e+00              456  8.1409758497e-12                67   8.7675915486e-12 
     5             16                1         0 0.0000000000e+00             1 0.0000000000e+00          691  0.0000000000e+00             1000  1.0982783442e-06               123   5.6942299479e-12 
     5             32                1         0 0.0000000000e+00             1 0.0000000000e+00         2651  0.0000000000e+00             1000  6.9397368657e-06               147   1.4950963793e-11 
     5             64                1         0 0.0000000000e+00             1 0.0000000000e+00        10411  0.0000000000e+00             1000  1.5693607613e-05               166   4.0393305980e-11 
     5            128                1         0 0.0000000000e+00             1 0.0000000000e+00        41291  0.0000000000e+00             1000  4.5818727035e-05               170   7.2716512664e-11 
     5            256                1         0 0.0000000000e+00             1 0.0000000000e+00       164491  0.0000000000e+00             1000  1.1793069660e-04               168   1.2232625280e-10 
     6              4                1         0 0.0000000000e+00             1 0.0000000000e+00           76  0.0000000000e+00              222  4.7358185913e-12                37   3.9979225711e-12 
     6              8                1         0 0.0000000000e+00             1 0.0000000000e+00          214  0.0000000000e+00              963  7.1477345966e-12                94   6.7910381171e-12 
     6             16                1         0 0.0000000000e+00             1 0.0000000000e+00          730  0.0000000000e+00             1000  9.4633839573e-05               189   6.3195221734e-12 
     6             32                1         0 0.0000000000e+00             1 0.0000000000e+00         2722  0.0000000000e+00             1000  4.8646687724e-05               240   1.2992323455e-11 
     6             64                1         0 0.0000000000e+00             1 0.0000000000e+00        10546  0.0000000000e+00             1000  5.1841117545e-05               263   3.5994351963e-11 
     6            128                1         0 0.0000000000e+00             1 0.0000000000e+00        41554  0.0000000000e+00             1000  1.7977506403e-04               269   7.4958421973e-11 
     6            256                1         0 0.0000000000e+00             1 0.0000000000e+00       165010  0.0000000000e+00             1000  1.4030200530e-03               275   1.2095283968e-10 


==> numerical_tests/convergence_results_2D_anisotropic_2_deg_min=2_deg_max=6_nlevels_min=1_nlevels_max=1_polar_map_jacobi.dat <==
degree n.intervals_1D n.levels_patches n.dofs_hr  cond.number_hr  n.iters_hr_CG  residual_hr_CG  n.dofs_frame cond.number_frame n.iters_frame_CG residual_frame_CG n.iters_frame_PCG residual_frame_PCG 
     2              4                1         0 0.0000000000e+00             1 0.0000000000e+00           28  0.0000000000e+00               26  6.7053208975e-12                22   1.8735814488e-12 
     2              8                1         0 0.0000000000e+00             1 0.0000000000e+00          134  0.0000000000e+00               54  5.7732806081e-12                40   8.2000875796e-12 
     2             16                1         0 0.0000000000e+00             1 0.0000000000e+00          586  0.0000000000e+00               80  7.7289410947e-12                46   1.7645243967e-11 
     2             32                1         0 0.0000000000e+00             1 0.0000000000e+00         2450  0.0000000000e+00              136  7.3071104977e-12                49   2.1996003900e-11 
     2             64                1         0 0.0000000000e+00             1 0.0000000000e+00        10018  0.0000000000e+00              279  9.8288949586e-12                49   4.2048230073e-11 
     2            128                1         0 0.0000000000e+00             1 0.0000000000e+00        40514  0.0000000000e+00              575  9.2687144808e-12                49   6.2828417282e-11 
     2            256                1         0 0.0000000000e+00             1 0.0000000000e+00       162946  0.0000000000e+00             1000  3.2063186541e-09                48   1.3002169723e-10 
     3              4                1         0 0.0000000000e+00             1 0.0000000000e+00           37  0.0000000000e+00               40  1.8173472725e-12                28   3.7277395535e-12 
     3              8                1         0 0.0000000000e+00             1 0.0000000000e+00          151  0.0000000000e+00              108  6.8883940023e-12                57   1.0091743090e-11 
     3             16                1         0 0.0000000000e+00             1 0.0000000000e+00          619  0.0000000000e+00              168  8.5036320170e-12                85   1.0708806781e-11 
     3             32                1         0 0.0000000000e+00             1 0.0000000000e+00         2515  0.0000000000e+00              213  8.9976600286e-12                90   2.0712860534e-11 
     3             64                1         0 0.0000000000e+00             1 0.0000000000e+00        10147  0.0000000000e+00              291  8.9288366178e-12                92   3.6244560363e-11 
     3            128                1         0 0.0000000000e+00             1 0.0000000000e+00        40771  0.0000000000e+00              481  9.5365112129e-12                90   8.4592674990e-11 
     3            256                1         0 0.0000000000e+00             1 0.0000000000e+00       163459  0.0000000000e+00              978  9.7072692529e-12                89   1.2679649433e-10 
     4              4                1         0 0.0000000000e+00             1 0.0000000000e+00           48  0.0000000000e+00               64  5.2170109066e-12                34   2.1083276810e-12 
     4              8                1         0 0.0000000000e+00             1 0.0000000000e+00          170  0.0000000000e+00              249  2.0539578596e-12                75   5.1101274886e-12 
     4             16                1         0 0.0000000000e+00             1 0.0000000000e+00          654  0.0000000000e+00              499  8.5232421472e-12               131   9.7950734709e-12 
     4             32                1         0 0.0000000000e+00             1 0.0000000000e+00         2582  0.0000000000e+00              709  9.3364172761e-12               155   1.5268224998e-11 
     4             64                1         0 0.0000000000e+00             1 0.0000000000e+00        10278  0.0000000000e+00              938  9.8907130912e-12               159   4.3965671514e-11 
     4            128                1         0 0.0000000000e+00             1 0.0000000000e+00        41030  0.0000000000e+00             1000  3.4234601581e-10               161   9.1048922921e-11 
     4            256                1         0 0.0000000000e+00             1 0.0000000000e+00       163974  0.0000000000e+00             1000  9.2999621589e-09               163   1.2543877269e-10 
     5              4                1         0 0.0000000000e+00             1 0.0000000000e+00           61  0.0000000000e+00              117  6.7967748000e-12                41   3.5159950542e-12 
     5              8                1         0 0.0000000000e+00             1 0.0000000000e+00          191  0.0000000000e+00              456  8.1409758497e-12               101   7.1972114264e-12 
     5             16                1         0 0.0000000000e+00             1 0.0000000000e+00          691  0.0000000000e+00             1000  1.0982783442e-06               213   1.0854881612e-11 
     5             32                1         0 0.0000000000e+00             1 0.0000000000e+00         2651  0.0000000000e+00             1000  6.9397368657e-06               260   1.9634897593e-11 
     5             64                1         0 0.0000000000e+00             1 0.0000000000e+00        10411  0.0000000000e+00             1000  1.5693607613e-05               284   4.0554837944e-11 
     5            128                1         0 0.0000000000e+00             1 0.0000000000e+00        41291  0.0000000000e+00             1000  4.5818727035e-05               290   7.5045614488e-11 
     5            256                1         0 0.0000000000e+00             1 0.0000000000e+00       164491  0.0000000000e+00             1000  1.1793069660e-04               282   1.2731701244e-10 
     6              4                1         0 0.0000000000e+00             1 0.0000000000e+00           76  0.0000000000e+00              222  4.7358185913e-12                47   4.0596182488e-12 
     6              8                1         0 0.0000000000e+00             1 0.0000000000e+00          214  0.0000000000e+00              963  7.1477345966e-12               148   5.7066800244e-12 
     6             16                1         0 0.0000000000e+00             1 0.0000000000e+00          730  0.0000000000e+00             1000  9.4633839573e-05               328   8.6476504150e-12 
     6             32                1         0 0.0000000000e+00             1 0.0000000000e+00         2722  0.0000000000e+00             1000  4.8646687724e-05               444   1.5712644772e-11 
     6             64                1         0 0.0000000000e+00             1 0.0000000000e+00        10546  0.0000000000e+00             1000  5.1841117545e-05               514   3.2887305609e-11 
     6            128                1         0 0.0000000000e+00             1 0.0000000000e+00        41554  0.0000000000e+00             1000  1.7977506403e-04               519   7.0865534947e-11 
     6            256                1         0 0.0000000000e+00             1 0.0000000000e+00       165010  0.0000000000e+00             1000  1.4030200530e-03               502   1.5861362431e-10 


==> numerical_tests/convergence_results_2D_anisotropic_2_deg_min=3_deg_max=3_nlevels_min=1_nlevels_max=10_identity_map_gauss_seidel.dat <==
degree n.intervals_1D n.levels_patches n.dofs_hr  cond.number_hr  n.iters_hr_CG  residual_hr_CG  n.dofs_frame cond.number_frame n.iters_frame_CG residual_frame_CG n.iters_frame_PCG residual_frame_PCG 
     3             32                1         0 0.0000000000e+00             1 0.0000000000e+00         2515  0.0000000000e+00              176  8.0882797622e-12                25   6.7818315745e-12 
     3             32                2         0 0.0000000000e+00             1 0.0000000000e+00         3941  0.0000000000e+00              249  8.4913194422e-12                24   1.4211110580e-11 
     3             32                3         0 0.0000000000e+00             1 0.0000000000e+00         5367  0.0000000000e+00              343  8.8321851585e-12                24   1.4153615017e-11 
     3             32                4         0 0.0000000000e+00             1 0.0000000000e+00         6793  0.0000000000e+00              483  9.4511835834e-12                24   1.4166825100e-11 
     3             32                5         0 0.0000000000e+00             1 0.0000000000e+00         8219  0.0000000000e+00              678  9.1931757212e-12                24   1.4182292147e-11 
     3             32                6         0 0.0000000000e+00             1 0.0000000000e+00         9645  0.0000000000e+00              967  9.9911402690e-12                24   1.4192947446e-11 
     3             32                7         0 0.0000000000e+00             1 0.0000000000e+00        11071  0.0000000000e+00             1000  5.9981134217e-09                24   1.4198923428e-11 
     3             32                8         0 0.0000000000e+00             1 0.0000000000e+00        12497  0.0000000000e+00             1000  2.1809503034e-06                24   1.4201774808e-11 
     3             32                9         0 0.0000000000e+00             1 0.0000000000e+00        13923  0.0000000000e+00             1000  2.6129446592e-04                24   1.4202825150e-11 
     3             32               10         0 0.0000000000e+00             1 0.0000000000e+00        15349  0.0000000000e+00             1000  1.9289808777e-03                24   1.4203122801e-11 


==> numerical_tests/convergence_results_2D_anisotropic_2_deg_min=3_deg_max=3_nlevels_min=1_nlevels_max=10_identity_map_jacobi.dat <==
degree n.intervals_1D n.levels_patches n.dofs_hr  cond.number_hr  n.iters_hr_CG  residual_hr_CG  n.dofs_frame cond.number_frame n.iters_frame_CG residual_frame_CG n.iters_frame_PCG residual_frame_PCG 
     3             32                1         0 0.0000000000e+00             1 0.0000000000e+00         2515  0.0000000000e+00              176  8.0882797622e-12                55   8.0540935512e-12 
     3             32                2         0 0.0000000000e+00             1 0.0000000000e+00         3941  0.0000000000e+00              249  8.4913194422e-12                75   2.1709074439e-11 
     3             32                3         0 0.0000000000e+00             1 0.0000000000e+00         5367  0.0000000000e+00              343  8.8321851585e-12                90   1.4583264209e-11 
     3             32                4         0 0.0000000000e+00             1 0.0000000000e+00         6793  0.0000000000e+00              483  9.4511835834e-12               100   1.6795864388e-11 
     3             32                5         0 0.0000000000e+00             1 0.0000000000e+00         8219  0.0000000000e+00              678  9.1931757212e-12               105   2.2998561449e-11 
     3             32                6         0 0.0000000000e+00             1 0.0000000000e+00         9645  0.0000000000e+00              967  9.9911402690e-12               108   1.3949263338e-11 
     3             32                7         0 0.0000000000e+00             1 0.0000000000e+00        11071  0.0000000000e+00             1000  5.9981134217e-09               109   1.4089979907e-11 
     3             32                8         0 0.0000000000e+00             1 0.0000000000e+00        12497  0.0000000000e+00             1000  2.1809503034e-06               109   3.0431400826e-11 
     3             32                9         0 0.0000000000e+00             1 0.0000000000e+00        13923  0.0000000000e+00             1000  2.6129446592e-04               109   2.9616667027e-11 
     3             32               10         0 0.0000000000e+00             1 0.0000000000e+00        15349  0.0000000000e+00             1000  1.9289808777e-03               109   5.0659801796e-11 


==> numerical_tests/convergence_results_2D_anisotropic_2_deg_min=3_deg_max=3_nlevels_min=2_nlevels_max=2_identity_map_gauss_seidel.dat <==
degree n.intervals_1D n.levels_patches n.dofs_hr  cond.number_hr  n.iters_hr_CG  residual_hr_CG  n.dofs_frame cond.number_frame n.iters_frame_CG residual_frame_CG n.iters_frame_PCG residual_frame_PCG 
     3              4                2         0 0.0000000000e+00             1 0.0000000000e+00           49  0.0000000000e+00               51  3.0610116130e-13                14   3.0854294226e-13 
     3              8                2         0 0.0000000000e+00             1 0.0000000000e+00          221  0.0000000000e+00              148  8.0992390205e-12                22   6.7114430642e-13 
     3             16                2         0 0.0000000000e+00             1 0.0000000000e+00          949  0.0000000000e+00              197  9.0903022580e-12                22   1.3903071334e-11 
     3             32                2         0 0.0000000000e+00             1 0.0000000000e+00         3941  0.0000000000e+00              249  8.4913194422e-12                24   1.4211110580e-11 
     3             64                2         0 0.0000000000e+00             1 0.0000000000e+00        16069  0.0000000000e+00              326  9.3704081846e-12                23   2.4346621680e-11 
     3            128                2         0 0.0000000000e+00             1 0.0000000000e+00        64901  0.0000000000e+00              527  9.7570403099e-12                23   2.4859667109e-11 
     3            256                2         0 0.0000000000e+00             1 0.0000000000e+00       260869  0.0000000000e+00             1000  2.2415117353e-10                21   7.6572676571e-11 


==> numerical_tests/convergence_results_2D_anisotropic_2_deg_min=3_deg_max=3_nlevels_min=2_nlevels_max=2_identity_map_jacobi.dat <==
degree n.intervals_1D n.levels_patches n.dofs_hr  cond.number_hr  n.iters_hr_CG  residual_hr_CG  n.dofs_frame cond.number_frame n.iters_frame_CG residual_frame_CG n.iters_frame_PCG residual_frame_PCG 
     3              4                2         0 0.0000000000e+00             1 0.0000000000e+00           49  0.0000000000e+00               51  3.0610116130e-13                29   1.8936730975e-13 
     3              8                2         0 0.0000000000e+00             1 0.0000000000e+00          221  0.0000000000e+00              148  8.0992390205e-12                61   1.2924876023e-11 
     3             16                2         0 0.0000000000e+00             1 0.0000000000e+00          949  0.0000000000e+00              197  9.0903022580e-12                70   1.6127091490e-11 
     3             32                2         0 0.0000000000e+00             1 0.0000000000e+00         3941  0.0000000000e+00              249  8.4913194422e-12                75   2.1709074439e-11 
     3             64                2         0 0.0000000000e+00             1 0.0000000000e+00        16069  0.0000000000e+00              326  9.3704081846e-12                79   3.2341888817e-11 
     3            128                2         0 0.0000000000e+00             1 0.0000000000e+00        64901  0.0000000000e+00              527  9.7570403099e-12                75   7.6940694473e-11 
     3            256                2         0 0.0000000000e+00             1 0.0000000000e+00       260869  0.0000000000e+00             1000  2.2415117353e-10                75   1.0278326168e-10 


==> numerical_tests/convergence_results_2D_anisotropic_2_deg_min=3_deg_max=3_nlevels_min=2_nlevels_max=2_polar_map_gauss_seidel.dat <==
degree n.intervals_1D n.levels_patches n.dofs_hr  cond.number_hr  n.iters_hr_CG  residual_hr_CG  n.dofs_frame cond.number_frame n.iters_frame_CG residual_frame_CG n.iters_frame_PCG residual_frame_PCG 
     3              4                2         0 0.0000000000e+00             1 0.0000000000e+00           49  0.0000000000e+00               54  2.6686994578e-12                29   1.2589178380e-12 
     3              8                2         0 0.0000000000e+00             1 0.0000000000e+00          221  0.0000000000e+00              167  5.8206731650e-12                45   4.9732002677e-12 
     3             16                2         0 0.0000000000e+00             1 0.0000000000e+00          949  0.0000000000e+00              253  8.7373673477e-12                48   1.2744813848e-11 
     3             32                2         0 0.0000000000e+00             1 0.0000000000e+00         3941  0.0000000000e+00              312  9.8892523104e-12                55   2.6277803117e-11 
     3             64                2         0 0.0000000000e+00             1 0.0000000000e+00        16069  0.0000000000e+00              400  9.3792402611e-12                58   5.0892186872e-11 
     3            128                2         0 0.0000000000e+00             1 0.0000000000e+00        64901  0.0000000000e+00              639  9.9681573344e-12                60   7.2181577943e-11 
     3            256                2         0 0.0000000000e+00             1 0.0000000000e+00       260869  0.0000000000e+00             1000  1.0134142416e-07                59   1.6049974549e-10 
     3            512                2         0 0.0000000000e+00             1 0.0000000000e+00      1046021  0.0000000000e+00             1000  1.4537561577e-02                58   2.6068477737e-10


==> numerical_tests/convergence_results_2D_anisotropic_2_deg_min=3_deg_max=3_nlevels_min=5_nlevels_max=5_identity_map_gauss_seidel.dat <==
degree n.intervals_1D n.levels_patches n.dofs_hr  cond.number_hr  n.iters_hr_CG  residual_hr_CG  n.dofs_frame cond.number_frame n.iters_frame_CG residual_frame_CG n.iters_frame_PCG residual_frame_PCG 
     3              4                5         0 0.0000000000e+00             1 0.0000000000e+00           85  0.0000000000e+00              113  1.0042939617e-12                22   5.6025447533e-12 
     3              8                5         0 0.0000000000e+00             1 0.0000000000e+00          431  0.0000000000e+00              364  9.7099330321e-12                22   3.5129783838e-12 
     3             16                5         0 0.0000000000e+00             1 0.0000000000e+00         1939  0.0000000000e+00              532  9.6179050684e-12                23   8.3608633552e-12 
     3             32                5         0 0.0000000000e+00             1 0.0000000000e+00         8219  0.0000000000e+00              678  9.1931757212e-12                24   1.4182292147e-11 
     3             64                5         0 0.0000000000e+00             1 0.0000000000e+00        33835  0.0000000000e+00              896  9.4866986130e-12                23   2.4214157071e-11 
     3            128                5         0 0.0000000000e+00             1 0.0000000000e+00       137291  0.0000000000e+00             1000  1.4194931221e-06                23   2.4675446450e-11 
     3            256                5         0 0.0000000000e+00             1 0.0000000000e+00       553099  0.0000000000e+00             1000  1.5426393289e-02                21   7.6030067701e-11 


==> numerical_tests/convergence_results_2D_anisotropic_2_deg_min=3_deg_max=3_nlevels_min=5_nlevels_max=5_identity_map_jacobi.dat <==
degree n.intervals_1D n.levels_patches n.dofs_hr  cond.number_hr  n.iters_hr_CG  residual_hr_CG  n.dofs_frame cond.number_frame n.iters_frame_CG residual_frame_CG n.iters_frame_PCG residual_frame_PCG 
     3              4                5         0 0.0000000000e+00             1 0.0000000000e+00           85  0.0000000000e+00              113  1.0042939617e-12                51   4.1361933093e-12 
     3              8                5         0 0.0000000000e+00             1 0.0000000000e+00          431  0.0000000000e+00              364  9.7099330321e-12                73   1.2040947484e-11 
     3             16                5         0 0.0000000000e+00             1 0.0000000000e+00         1939  0.0000000000e+00              532  9.6179050684e-12                94   1.0651328216e-11 
     3             32                5         0 0.0000000000e+00             1 0.0000000000e+00         8219  0.0000000000e+00              678  9.1931757212e-12               105   2.2998561449e-11 
     3             64                5         0 0.0000000000e+00             1 0.0000000000e+00        33835  0.0000000000e+00              896  9.4866986130e-12               116   2.5411888039e-11 
     3            128                5         0 0.0000000000e+00             1 0.0000000000e+00       137291  0.0000000000e+00             1000  1.4194931221e-06               118   7.5628659138e-11 
     3            256                5         0 0.0000000000e+00             1 0.0000000000e+00       553099  0.0000000000e+00             1000  1.5426393289e-02               113   1.4850612826e-10 


==> numerical_tests/convergence_results_2D_diagonal_deg_min=3_deg_max=3_nlevels_min=1_nlevels_max=7_identity_map_gauss_seidel.dat <==
degree n.intervals_1D n.levels_patches n.dofs_hr  cond.number_hr  n.iters_hr_CG  residual_hr_CG  n.dofs_frame cond.number_frame n.iters_frame_CG residual_frame_CG n.iters_frame_PCG residual_frame_PCG 
     3              8                1         0 0.0000000000e+00             1 0.0000000000e+00          204  0.0000000000e+00              116  8.8831109919e-12                26   1.1360726832e-12 
     3              8                2         0 0.0000000000e+00             1 0.0000000000e+00          427  0.0000000000e+00              192  7.5462985855e-12                43   8.8844377989e-12 
     3              8                3         0 0.0000000000e+00             1 0.0000000000e+00          850  0.0000000000e+00              260  9.7802208827e-12                62   8.7579774285e-12 
     3              8                4         0 0.0000000000e+00             1 0.0000000000e+00         1673  0.0000000000e+00              284  8.0354753769e-12                69   6.8490547923e-12 
     3              8                5         0 0.0000000000e+00             1 0.0000000000e+00         3296  0.0000000000e+00              304  8.5387083014e-12                72   9.4912221795e-12 
     3              8                6         0 0.0000000000e+00             1 0.0000000000e+00         6519  0.0000000000e+00              315  8.7876552672e-12                75   7.2632773569e-12 
     3              8                7         0 0.0000000000e+00             1 0.0000000000e+00        12942  0.0000000000e+00              317  9.8435570417e-12                76   9.0855313398e-12 


==> numerical_tests/convergence_results_2D_diagonal_deg_min=3_deg_max=3_nlevels_min=1_nlevels_max=7_identity_map_jacobi.dat <==
degree n.intervals_1D n.levels_patches n.dofs_hr  cond.number_hr  n.iters_hr_CG  residual_hr_CG  n.dofs_frame cond.number_frame n.iters_frame_CG residual_frame_CG n.iters_frame_PCG residual_frame_PCG 
     3              8                1         0 0.0000000000e+00             1 0.0000000000e+00          204  0.0000000000e+00              116  8.8831109919e-12                53   6.0599512627e-12 
     3              8                2         0 0.0000000000e+00             1 0.0000000000e+00          427  0.0000000000e+00              192  7.5462985855e-12               109   6.4088060150e-12 
     3              8                3         0 0.0000000000e+00             1 0.0000000000e+00          850  0.0000000000e+00              260  9.7802208827e-12               167   8.8570182279e-12 
     3              8                4         0 0.0000000000e+00             1 0.0000000000e+00         1673  0.0000000000e+00              284  8.0354753769e-12               187   8.3146853296e-12 
     3              8                5         0 0.0000000000e+00             1 0.0000000000e+00         3296  0.0000000000e+00              304  8.5387083014e-12               204   8.5659102420e-12 
     3              8                6         0 0.0000000000e+00             1 0.0000000000e+00         6519  0.0000000000e+00              315  8.7876552672e-12               213   8.0528745026e-12 
     3              8                7         0 0.0000000000e+00             1 0.0000000000e+00        12942  0.0000000000e+00              317  9.8435570417e-12               216   9.5103654113e-12 


==> numerical_tests/convergence_results_2D_diagonal_deg_min=3_deg_max=3_nlevels_min=1_nlevels_max=7_polar_map_gauss_seidel.dat <==
degree n.intervals_1D n.levels_patches n.dofs_hr  cond.number_hr  n.iters_hr_CG  residual_hr_CG  n.dofs_frame cond.number_frame n.iters_frame_CG residual_frame_CG n.iters_frame_PCG residual_frame_PCG 
     3              8                1         0 0.0000000000e+00             1 0.0000000000e+00          204  0.0000000000e+00              154  6.4847809961e-12                64   1.1347441500e-11 
     3              8                2         0 0.0000000000e+00             1 0.0000000000e+00          427  0.0000000000e+00              257  9.2803058564e-12               103   9.7824926017e-12 
     3              8                3         0 0.0000000000e+00             1 0.0000000000e+00          850  0.0000000000e+00              343  9.6968196441e-12               142   1.0508203355e-11 
     3              8                4         0 0.0000000000e+00             1 0.0000000000e+00         1673  0.0000000000e+00              403  9.2760787577e-12               163   9.5183523956e-12 
     3              8                5         0 0.0000000000e+00             1 0.0000000000e+00         3296  0.0000000000e+00              435  9.1652907539e-12               177   1.0896026463e-11 
     3              8                6         0 0.0000000000e+00             1 0.0000000000e+00         6519  0.0000000000e+00              455  9.1551582769e-12               187   1.0261921547e-11 
     3              8                7         0 0.0000000000e+00             1 0.0000000000e+00        12942  0.0000000000e+00              470  9.5579841185e-12               193   1.0749166826e-11 


==> numerical_tests/convergence_results_2D_diagonal_deg_min=3_deg_max=3_nlevels_min=1_nlevels_max=7_polar_map_jacobi.dat <==
degree n.intervals_1D n.levels_patches n.dofs_hr  cond.number_hr  n.iters_hr_CG  residual_hr_CG  n.dofs_frame cond.number_frame n.iters_frame_CG residual_frame_CG n.iters_frame_PCG residual_frame_PCG 
     3              8                1         0 0.0000000000e+00             1 0.0000000000e+00          204  0.0000000000e+00              154  6.4847809961e-12                89   3.3641161303e-12 
     3              8                2         0 0.0000000000e+00             1 0.0000000000e+00          427  0.0000000000e+00              257  9.2803058564e-12               153   5.5258847059e-12 
     3              8                3         0 0.0000000000e+00             1 0.0000000000e+00          850  0.0000000000e+00              343  9.6968196441e-12               218   9.3510784066e-12 
     3              8                4         0 0.0000000000e+00             1 0.0000000000e+00         1673  0.0000000000e+00              403  9.2760787577e-12               248   9.3627121255e-12 
     3              8                5         0 0.0000000000e+00             1 0.0000000000e+00         3296  0.0000000000e+00              435  9.1652907539e-12               268   1.0339963427e-11 
     3              8                6         0 0.0000000000e+00             1 0.0000000000e+00         6519  0.0000000000e+00              455  9.1551582769e-12               277   1.0702642208e-11 
     3              8                7         0 0.0000000000e+00             1 0.0000000000e+00        12942  0.0000000000e+00              470  9.5579841185e-12               283   9.3423009472e-12 


==> numerical_tests/convergence_results_2D_diagonal_deg_min=3_deg_max=3_nlevels_min=1_nlevels_max=9_identity_map_gauss_seidel.dat <==
degree n.intervals_1D n.levels_patches n.dofs_hr  cond.number_hr  n.iters_hr_CG  residual_hr_CG  n.dofs_frame cond.number_frame n.iters_frame_CG residual_frame_CG n.iters_frame_PCG residual_frame_PCG 
     3              8                1         0 0.0000000000e+00             1 0.0000000000e+00          204  0.0000000000e+00              116  8.8831109919e-12                26   1.1360726832e-12 
     3              8                2         0 0.0000000000e+00             1 0.0000000000e+00          427  0.0000000000e+00              192  7.5462985855e-12                43   8.8844377989e-12 
     3              8                3         0 0.0000000000e+00             1 0.0000000000e+00          850  0.0000000000e+00              260  9.7802208827e-12                62   8.7579774285e-12 
     3              8                4         0 0.0000000000e+00             1 0.0000000000e+00         1673  0.0000000000e+00              284  8.0354753769e-12                69   6.8490547923e-12 
     3              8                5         0 0.0000000000e+00             1 0.0000000000e+00         3296  0.0000000000e+00              304  8.5387083014e-12                72   9.4912221795e-12 
     3              8                6         0 0.0000000000e+00             1 0.0000000000e+00         6519  0.0000000000e+00              315  8.7876552672e-12                75   7.2632773569e-12 
     3              8                7         0 0.0000000000e+00             1 0.0000000000e+00        12942  0.0000000000e+00              317  9.8435570417e-12                76   9.0855313398e-12 
     3              8                8         0 0.0000000000e+00             1 0.0000000000e+00        25765  0.0000000000e+00              325  9.8463185716e-12                77   6.4622080692e-12 
     3              8                9         0 0.0000000000e+00             1 0.0000000000e+00        51388  0.0000000000e+00              324  9.8217472253e-12                77   6.6715117763e-12 


==> numerical_tests/convergence_results_2D_diagonal_deg_min=3_deg_max=3_nlevels_min=1_nlevels_max=9_identity_map_jacobi.dat <==
degree n.intervals_1D n.levels_patches n.dofs_hr  cond.number_hr  n.iters_hr_CG  residual_hr_CG  n.dofs_frame cond.number_frame n.iters_frame_CG residual_frame_CG n.iters_frame_PCG residual_frame_PCG 
     3              8                1         0 0.0000000000e+00             1 0.0000000000e+00          204  0.0000000000e+00              116  8.8831109919e-12                53   6.0599512627e-12 
     3              8                2         0 0.0000000000e+00             1 0.0000000000e+00          427  0.0000000000e+00              192  7.5462985855e-12               109   6.4088060150e-12 
     3              8                3         0 0.0000000000e+00             1 0.0000000000e+00          850  0.0000000000e+00              260  9.7802208827e-12               167   8.8570182279e-12 
     3              8                4         0 0.0000000000e+00             1 0.0000000000e+00         1673  0.0000000000e+00              284  8.0354753769e-12               187   8.3146853296e-12 
     3              8                5         0 0.0000000000e+00             1 0.0000000000e+00         3296  0.0000000000e+00              304  8.5387083014e-12               204   8.5659102420e-12 
     3              8                6         0 0.0000000000e+00             1 0.0000000000e+00         6519  0.0000000000e+00              315  8.7876552672e-12               213   8.0528745026e-12 
     3              8                7         0 0.0000000000e+00             1 0.0000000000e+00        12942  0.0000000000e+00              317  9.8435570417e-12               216   9.5103654113e-12 
     3              8                8         0 0.0000000000e+00             1 0.0000000000e+00        25765  0.0000000000e+00              325  9.8463185716e-12               214   7.9605562784e-12 
     3              8                9         0 0.0000000000e+00             1 0.0000000000e+00        51388  0.0000000000e+00              324  9.8217472253e-12               215   8.5207732690e-12 


==> numerical_tests/convergence_results_2D_diagonal_max_overlap_deg_min=3_deg_max=3_nlevels_min=1_nlevels_max=7_identity_map_gauss_seidel.dat <==
degree n.intervals_1D n.levels_patches n.dofs_hr  cond.number_hr  n.iters_hr_CG  residual_hr_CG  n.dofs_frame cond.number_frame n.iters_frame_CG residual_frame_CG n.iters_frame_PCG residual_frame_PCG 
     3              8                1         0 0.0000000000e+00             1 0.0000000000e+00          354  0.0000000000e+00              272  4.3149561825e-12                51   6.1698139910e-12 
     3              8                2         0 0.0000000000e+00             1 0.0000000000e+00         1027  0.0000000000e+00              918  5.9259959312e-12               156   3.7978701330e-12 
     3              8                3         0 0.0000000000e+00             1 0.0000000000e+00         2500  0.0000000000e+00             1000  6.5722936904e-09               201   6.3531100718e-12 
     3              8                4         0 0.0000000000e+00             1 0.0000000000e+00         5573  0.0000000000e+00             1000  3.6568472776e-08               211   7.8301496178e-12 
     3              8                5         0 0.0000000000e+00             1 0.0000000000e+00        11846  0.0000000000e+00             1000  5.4606813655e-08               225   7.0657584404e-12 
     3              8                6         0 0.0000000000e+00             1 0.0000000000e+00        24519  0.0000000000e+00             1000  8.8914711245e-08               231   8.6380472247e-12 
     3              8                7         0 0.0000000000e+00             1 0.0000000000e+00        49992  0.0000000000e+00             1000  9.1524239000e-08               235   8.6744506223e-12 


==> numerical_tests/convergence_results_2D_diagonal_max_overlap_deg_min=3_deg_max=3_nlevels_min=1_nlevels_max=7_identity_map_jacobi.dat <==
degree n.intervals_1D n.levels_patches n.dofs_hr  cond.number_hr  n.iters_hr_CG  residual_hr_CG  n.dofs_frame cond.number_frame n.iters_frame_CG residual_frame_CG n.iters_frame_PCG residual_frame_PCG 
     3              8                1         0 0.0000000000e+00             1 0.0000000000e+00          354  0.0000000000e+00              272  4.3149561825e-12               163   6.9677951113e-12 
     3              8                2         0 0.0000000000e+00             1 0.0000000000e+00         1027  0.0000000000e+00              918  5.9259959312e-12               719   8.1616139453e-12 
     3              8                3         0 0.0000000000e+00             1 0.0000000000e+00         2500  0.0000000000e+00             1000  6.5722936904e-09              1000   8.5967318770e-11 
     3              8                4         0 0.0000000000e+00             1 0.0000000000e+00         5573  0.0000000000e+00             1000  3.6568472776e-08              1000   5.9115893024e-09 
     3              8                5         0 0.0000000000e+00             1 0.0000000000e+00        11846  0.0000000000e+00             1000  5.4606813655e-08              1000   1.2610301530e-08 
     3              8                6         0 0.0000000000e+00             1 0.0000000000e+00        24519  0.0000000000e+00             1000  8.8914711245e-08              1000   1.7143411503e-08 
     3              8                7         0 0.0000000000e+00             1 0.0000000000e+00        49992  0.0000000000e+00             1000  9.1524239000e-08              1000   3.6872735578e-08 


==> numerical_tests/convergence_results_2D_diagonal_max_overlap_deg_min=3_deg_max=3_nlevels_min=1_nlevels_max=8_identity_map_gauss_seidel.dat <==
degree n.intervals_1D n.levels_patches n.dofs_hr  cond.number_hr  n.iters_hr_CG  residual_hr_CG  n.dofs_frame cond.number_frame n.iters_frame_CG residual_frame_CG n.iters_frame_PCG residual_frame_PCG 
     3              8                1         0 0.0000000000e+00             1 0.0000000000e+00          354  0.0000000000e+00              272  4.3149561825e-12                51   6.1698139910e-12 
     3              8                2         0 0.0000000000e+00             1 0.0000000000e+00         1027  0.0000000000e+00              918  5.9259959312e-12               156   3.7978701330e-12 
     3              8                3         0 0.0000000000e+00             1 0.0000000000e+00         2500  0.0000000000e+00             1000  6.5722936904e-09               201   6.3531100718e-12 
     3              8                4         0 0.0000000000e+00             1 0.0000000000e+00         5573  0.0000000000e+00             1000  3.6568472776e-08               211   7.8301496178e-12 
     3              8                5         0 0.0000000000e+00             1 0.0000000000e+00        11846  0.0000000000e+00             1000  5.4606813655e-08               225   7.0657584404e-12 
     3              8                6         0 0.0000000000e+00             1 0.0000000000e+00        24519  0.0000000000e+00             1000  8.8914711245e-08               231   8.6380472247e-12 
     3              8                7         0 0.0000000000e+00             1 0.0000000000e+00        49992  0.0000000000e+00             1000  9.1524239000e-08               235   8.6744506223e-12 
     3              8                8         0 0.0000000000e+00             1 0.0000000000e+00       101065  0.0000000000e+00             1000  1.0997771036e-07               238   7.3164207170e-12 


==> numerical_tests/convergence_results_2D_diagonal_max_overlap_deg_min=3_deg_max=3_nlevels_min=1_nlevels_max=8_identity_map_jacobi.dat <==
degree n.intervals_1D n.levels_patches n.dofs_hr  cond.number_hr  n.iters_hr_CG  residual_hr_CG  n.dofs_frame cond.number_frame n.iters_frame_CG residual_frame_CG n.iters_frame_PCG residual_frame_PCG 
     3              8                1         0 0.0000000000e+00             1 0.0000000000e+00          354  0.0000000000e+00              272  4.3149561825e-12               163   6.9677951113e-12 
     3              8                2         0 0.0000000000e+00             1 0.0000000000e+00         1027  0.0000000000e+00              918  5.9259959312e-12               719   8.1616139453e-12 
     3              8                3         0 0.0000000000e+00             1 0.0000000000e+00         2500  0.0000000000e+00             1000  6.5722936904e-09              1000   8.5967318770e-11 
     3              8                4         0 0.0000000000e+00             1 0.0000000000e+00         5573  0.0000000000e+00             1000  3.6568472776e-08              1000   5.9115893024e-09 
     3              8                5         0 0.0000000000e+00             1 0.0000000000e+00        11846  0.0000000000e+00             1000  5.4606813655e-08              1000   1.2610301530e-08 
     3              8                6         0 0.0000000000e+00             1 0.0000000000e+00        24519  0.0000000000e+00             1000  8.8914711245e-08              1000   1.7143411503e-08 
     3              8                7         0 0.0000000000e+00             1 0.0000000000e+00        49992  0.0000000000e+00             1000  9.1524239000e-08              1000   3.6872735578e-08 
     3              8                8         0 0.0000000000e+00             1 0.0000000000e+00       101065  0.0000000000e+00             1000  1.0997771036e-07              1000   3.2386960252e-08 


==> numerical_tests/convergence_results_3D_anisotropic_2_deg_min=2_deg_max=2_nlevels_min=2_nlevels_max=2_polar_map.dat <==
degree n.intervals_1D n.levels_patches n.dofs_hr  cond.number_hr  n.iters_hr_CG  residual_hr_CG  n.dofs_frame cond.number_frame n.iters_frame_CG residual_frame_CG n.iters_frame_PCG residual_frame_PCG 
     2              4                2         0 0.0000000000e+00             1 0.0000000000e+00          172  0.0000000000e+00               92  9.7072373945e-12                40   6.6698480993e-12 
     2              8                2         0 0.0000000000e+00             1 0.0000000000e+00         1982  0.0000000000e+00              195  9.7698842915e-12                75   9.5983467265e-12 
     2             16                2         0 0.0000000000e+00             1 0.0000000000e+00        18946  0.0000000000e+00              265  9.7245582797e-12               116   1.8447064164e-11 
     2             32                2         0 0.0000000000e+00             1 0.0000000000e+00       165386  0.0000000000e+00              339  9.6328247987e-12               166   2.4137006960e-11 


==> numerical_tests/convergence_results_3D_anisotropic_2_deg_min=2_deg_max=2_nlevels_min=2_nlevels_max=2_polar_map_gauss_seidel.dat <==
degree n.intervals_1D n.levels_patches n.dofs_hr  cond.number_hr  n.iters_hr_CG  residual_hr_CG  n.dofs_frame cond.number_frame n.iters_frame_CG residual_frame_CG n.iters_frame_PCG residual_frame_PCG 
     2              4                2         0 0.0000000000e+00             1 0.0000000000e+00          172  0.0000000000e+00               92  9.7072373945e-12                40   6.6698480993e-12 
     2              8                2         0 0.0000000000e+00             1 0.0000000000e+00         1982  0.0000000000e+00              195  9.7698842915e-12                75   9.5983467265e-12 
     2             16                2         0 0.0000000000e+00             1 0.0000000000e+00        18946  0.0000000000e+00              265  9.7245582797e-12               116   1.8447064164e-11 
     2             32                2         0 0.0000000000e+00             1 0.0000000000e+00       165386  0.0000000000e+00              339  9.6328247987e-12               166   2.4137006960e-11 


==> numerical_tests/convergence_results_3D_anisotropic_2_deg_min=3_deg_max=3_nlevels_min=2_nlevels_max=2_polar_map.dat <==
degree n.intervals_1D n.levels_patches n.dofs_hr  cond.number_hr  n.iters_hr_CG  residual_hr_CG  n.dofs_frame cond.number_frame n.iters_frame_CG residual_frame_CG n.iters_frame_PCG residual_frame_PCG 
     3              4                2         0 0.0000000000e+00             1 0.0000000000e+00          233  0.0000000000e+00              263  9.6649284063e-12                83   4.9531838559e-12 
     3              8                2         0 0.0000000000e+00             1 0.0000000000e+00         2199  0.0000000000e+00              990  9.4847231107e-12               251   9.3140080475e-12 
     3             16                2         0 0.0000000000e+00             1 0.0000000000e+00        19763  0.0000000000e+00             1000  3.1698286091e-08               469   1.3247229624e-11 
     3             32                2         0 0.0000000000e+00             1 0.0000000000e+00       168555  0.0000000000e+00             1000  3.8888886995e-08               680   2.3091275809e-11 


==> numerical_tests/convergence_results_3D_anisotropic_2_deg_min=3_deg_max=3_nlevels_min=2_nlevels_max=2_polar_map_gauss_seidel.dat <==
degree n.intervals_1D n.levels_patches n.dofs_hr  cond.number_hr  n.iters_hr_CG  residual_hr_CG  n.dofs_frame cond.number_frame n.iters_frame_CG residual_frame_CG n.iters_frame_PCG residual_frame_PCG 
     3              4                2         0 0.0000000000e+00             1 0.0000000000e+00          233  0.0000000000e+00              263  9.6649284063e-12                83   4.9531838559e-12 
     3              8                2         0 0.0000000000e+00             1 0.0000000000e+00         2199  0.0000000000e+00              990  9.4847231107e-12               251   9.3140080475e-12 
     3             16                2         0 0.0000000000e+00             1 0.0000000000e+00        19763  0.0000000000e+00             1000  3.1698286091e-08               469   1.3247229624e-11 
     3             32                2         0 0.0000000000e+00             1 0.0000000000e+00       168555  0.0000000000e+00             1000  3.8888886995e-08               680   2.3091275809e-11 


==> numerical_tests/risultati_igatools/2020_07_27_commit_6213284a3f06fe806/frames_anisotropic/convergence_results_anisotropic_1_deg=10_nlevels=1_2D.dat <==
n.intervals_1D n.dofs_hr  cond.number_hr  n.iters_hr_CG  residual_hr_CG  n.dofs_frame cond.number_frame n.iters_frame_CG residual_frame_CG n.iters_frame_PCG residual_frame_PCG 
             4         0 0.0000000000e+00             0 0.0000000000e+00          154  0.0000000000e+00             4850  6.5752599554e-09                11   4.1125119441e-10 
             8         0 0.0000000000e+00             0 0.0000000000e+00          322  0.0000000000e+00            22529  7.6354183829e-09                62   7.3025946883e-09 
            16         0 0.0000000000e+00             0 0.0000000000e+00          898  0.0000000000e+00           100000  5.9179463876e-07               227   7.2383916387e-09 
            32         0 0.0000000000e+00             0 0.0000000000e+00         3010  0.0000000000e+00           100000  8.3177853300e-06               371   6.0473998156e-09 
            64         0 0.0000000000e+00             0 0.0000000000e+00        11074  0.0000000000e+00           100000  3.5268003424e-06               372   9.4450469253e-09 
           128         0 0.0000000000e+00             0 0.0000000000e+00        42562  0.0000000000e+00           100000  1.3824658233e-06               339   9.5128647655e-09 


==> numerical_tests/risultati_igatools/2020_07_27_commit_6213284a3f06fe806/frames_anisotropic/convergence_results_anisotropic_1_deg=2_nlevels=1_2D.dat <==
n.intervals_1D n.dofs_hr  cond.number_hr  n.iters_hr_CG  residual_hr_CG  n.dofs_frame cond.number_frame n.iters_frame_CG residual_frame_CG n.iters_frame_PCG residual_frame_PCG 
             4         0 0.0000000000e+00             0 0.0000000000e+00           26  0.0000000000e+00               16  1.6632782983e-09                 3   4.1551185531e-10 
             8         0 0.0000000000e+00             0 0.0000000000e+00          130  0.0000000000e+00               30  5.4535868864e-09                 5   5.0862776905e-10 
            16         0 0.0000000000e+00             0 0.0000000000e+00          578  0.0000000000e+00               45  8.2885766491e-09                 6   4.6028625178e-09 
            32         0 0.0000000000e+00             0 0.0000000000e+00         2434  0.0000000000e+00               78  8.3800861698e-09                 6   3.5078311909e-09 
            64         0 0.0000000000e+00             0 0.0000000000e+00         9986  0.0000000000e+00              156  9.1522280589e-09                 6   3.1759269065e-09 
           128         0 0.0000000000e+00             0 0.0000000000e+00        40450  0.0000000000e+00              315  9.2588012580e-09                 6   1.8947894086e-09 


==> numerical_tests/risultati_igatools/2020_07_27_commit_6213284a3f06fe806/frames_anisotropic/convergence_results_anisotropic_1_deg=2_nlevels=1_3D.dat <==
n.intervals_1D n.dofs_hr  cond.number_hr  n.iters_hr_CG  residual_hr_CG  n.dofs_frame cond.number_frame n.iters_frame_CG residual_frame_CG n.iters_frame_PCG residual_frame_PCG 
             4         0 0.0000000000e+00             0 0.0000000000e+00           79  0.0000000000e+00               33  8.1289424984e-09                 3   1.1098391078e-09 
             8         0 0.0000000000e+00             0 0.0000000000e+00          809  0.0000000000e+00               57  6.8135398307e-09                 6   2.9035374063e-09 
            16         0 0.0000000000e+00             0 0.0000000000e+00         7477  0.0000000000e+00               77  8.8103328009e-09                 7   1.4185754052e-09 
            32         0 0.0000000000e+00             0 0.0000000000e+00        64493  0.0000000000e+00               93  8.4594902239e-09                 7   1.1530671632e-09 


==> numerical_tests/risultati_igatools/2020_07_27_commit_6213284a3f06fe806/frames_anisotropic/convergence_results_anisotropic_1_deg=3_nlevels=1_2D.dat <==
n.intervals_1D n.dofs_hr  cond.number_hr  n.iters_hr_CG  residual_hr_CG  n.dofs_frame cond.number_frame n.iters_frame_CG residual_frame_CG n.iters_frame_PCG residual_frame_PCG 
             4         0 0.0000000000e+00             0 0.0000000000e+00           35  0.0000000000e+00               30  9.2716906291e-09                 5   5.4117299111e-11 
             8         0 0.0000000000e+00             0 0.0000000000e+00          147  0.0000000000e+00               70  8.7588080829e-09                 8   2.3691653055e-09 
            16         0 0.0000000000e+00             0 0.0000000000e+00          611  0.0000000000e+00               87  8.0469278331e-09                11   4.4270465587e-09 
            32         0 0.0000000000e+00             0 0.0000000000e+00         2499  0.0000000000e+00              134  8.1972328063e-09                12   2.6421133214e-09 
            64         0 0.0000000000e+00             0 0.0000000000e+00        10115  0.0000000000e+00              162  9.6174575079e-09                11   9.7106478876e-09 
           128         0 0.0000000000e+00             0 0.0000000000e+00        40707  0.0000000000e+00              309  9.5932733660e-09                11   4.9935983274e-09 


==> numerical_tests/risultati_igatools/2020_07_27_commit_6213284a3f06fe806/frames_anisotropic/convergence_results_anisotropic_1_deg=3_nlevels=1_3D.dat <==
n.intervals_1D n.dofs_hr  cond.number_hr  n.iters_hr_CG  residual_hr_CG  n.dofs_frame cond.number_frame n.iters_frame_CG residual_frame_CG n.iters_frame_PCG residual_frame_PCG 
             4         0 0.0000000000e+00             0 0.0000000000e+00          140  0.0000000000e+00               90  9.2844417093e-09                 5   7.6404346598e-09 
             8         0 0.0000000000e+00             0 0.0000000000e+00         1026  0.0000000000e+00              206  9.8821368682e-09                12   2.9602607303e-10 
            16         0 0.0000000000e+00             0 0.0000000000e+00         8294  0.0000000000e+00              284  9.9011023310e-09                12   5.1249976340e-09 
            32         0 0.0000000000e+00             0 0.0000000000e+00        67662  0.0000000000e+00              353  9.3692887572e-09                13   3.7036384100e-09 


==> numerical_tests/risultati_igatools/2020_07_27_commit_6213284a3f06fe806/frames_anisotropic/convergence_results_anisotropic_1_deg=4_nlevels=1_2D.dat <==
n.intervals_1D n.dofs_hr  cond.number_hr  n.iters_hr_CG  residual_hr_CG  n.dofs_frame cond.number_frame n.iters_frame_CG residual_frame_CG n.iters_frame_PCG residual_frame_PCG 
             4         0 0.0000000000e+00             0 0.0000000000e+00           46  0.0000000000e+00               53  6.9457693365e-10                 6   4.7428749022e-16 
             8         0 0.0000000000e+00             0 0.0000000000e+00          166  0.0000000000e+00              169  5.9240099881e-09                15   1.4218643828e-11 
            16         0 0.0000000000e+00             0 0.0000000000e+00          646  0.0000000000e+00              230  9.3947849301e-09                16   7.7052995083e-09 
            32         0 0.0000000000e+00             0 0.0000000000e+00         2566  0.0000000000e+00              348  9.0800906769e-09                19   2.7040980121e-09 
            64         0 0.0000000000e+00             0 0.0000000000e+00        10246  0.0000000000e+00              527  9.6710926760e-09                18   7.8142318782e-09 
           128         0 0.0000000000e+00             0 0.0000000000e+00        40966  0.0000000000e+00              613  9.7086254222e-09                18   4.8215201570e-09 


==> numerical_tests/risultati_igatools/2020_07_27_commit_6213284a3f06fe806/frames_anisotropic/convergence_results_anisotropic_1_deg=4_nlevels=1_3D.dat <==
n.intervals_1D n.dofs_hr  cond.number_hr  n.iters_hr_CG  residual_hr_CG  n.dofs_frame cond.number_frame n.iters_frame_CG residual_frame_CG n.iters_frame_PCG residual_frame_PCG 
             4         0 0.0000000000e+00             0 0.0000000000e+00          231  0.0000000000e+00              281  8.6246751973e-09                 7   3.1780344263e-09 
             8         0 0.0000000000e+00             0 0.0000000000e+00         1297  0.0000000000e+00              615  9.5068619649e-09                17   8.9990153502e-09 
            16         0 0.0000000000e+00             0 0.0000000000e+00         9213  0.0000000000e+00             1263  9.6054545880e-09                20   6.6442146170e-09 
            32         0 0.0000000000e+00             0 0.0000000000e+00        71029  0.0000000000e+00             1746  9.8068777132e-09                20   6.4655607772e-09 


==> numerical_tests/risultati_igatools/2020_07_27_commit_6213284a3f06fe806/frames_anisotropic/convergence_results_anisotropic_1_deg=5_nlevels=1_2D.dat <==
n.intervals_1D n.dofs_hr  cond.number_hr  n.iters_hr_CG  residual_hr_CG  n.dofs_frame cond.number_frame n.iters_frame_CG residual_frame_CG n.iters_frame_PCG residual_frame_PCG 
             4         0 0.0000000000e+00             0 0.0000000000e+00           59  0.0000000000e+00               97  6.5027818929e-09                 6   3.9237334496e-15 
             8         0 0.0000000000e+00             0 0.0000000000e+00          187  0.0000000000e+00              341  5.1510012876e-09                19   1.4135918397e-10 
            16         0 0.0000000000e+00             0 0.0000000000e+00          683  0.0000000000e+00              716  9.4514876819e-09                28   3.8223593480e-09 
            32         0 0.0000000000e+00             0 0.0000000000e+00         2635  0.0000000000e+00             1267  9.7643673614e-09                35   5.5313251691e-09 
            64         0 0.0000000000e+00             0 0.0000000000e+00        10379  0.0000000000e+00             2245  9.7118337385e-09                37   9.4924138126e-09 
           128         0 0.0000000000e+00             0 0.0000000000e+00        41227  0.0000000000e+00             2401  9.8588589692e-09                37   8.3965643641e-09 


==> numerical_tests/risultati_igatools/2020_07_27_commit_6213284a3f06fe806/frames_anisotropic/convergence_results_anisotropic_1_deg=5_nlevels=1_3D.dat <==
n.intervals_1D n.dofs_hr  cond.number_hr  n.iters_hr_CG  residual_hr_CG  n.dofs_frame cond.number_frame n.iters_frame_CG residual_frame_CG n.iters_frame_PCG residual_frame_PCG 
             4         0 0.0000000000e+00             0 0.0000000000e+00          358  0.0000000000e+00              908  8.2419855352e-09                 8   3.8840962892e-09 
             8         0 0.0000000000e+00             0 0.0000000000e+00         1628  0.0000000000e+00             2456  9.6186766876e-09                27   7.8972678810e-09 
            16         0 0.0000000000e+00             0 0.0000000000e+00        10240  0.0000000000e+00             7601  9.5940676220e-09                42   7.4500749271e-09 
            32         0 0.0000000000e+00             0 0.0000000000e+00        74600  0.0000000000e+00            11931  9.8369885854e-09                42   9.4191677638e-09 


==> numerical_tests/risultati_igatools/2D/anisotropic_2/convergence_results_anisotropic_2_deg=2_nlevels=1_2D.dat <==
n.intervals_1D n.dofs_hr  cond.number_hr  n.iters_hr_CG  residual_hr_CG  n.dofs_frame cond.number_frame n.iters_frame_CG residual_frame_CG n.iters_frame_PCG residual_frame_PCG 
             4         0 0.0000000000e+00             0 0.0000000000e+00           28  0.0000000000e+00               19  8.5336075987e-09                 5   2.3745543667e-11 
             8         0 0.0000000000e+00             0 0.0000000000e+00          134  0.0000000000e+00               32  4.4020181325e-09                 8   2.8166946680e-09 
            16         0 0.0000000000e+00             0 0.0000000000e+00          586  0.0000000000e+00               45  7.7010056719e-09                 8   3.1807990849e-09 
            32         0 0.0000000000e+00             0 0.0000000000e+00         2450  0.0000000000e+00               78  9.1987704481e-09                 7   9.2223665081e-09 
            64         0 0.0000000000e+00             0 0.0000000000e+00        10018  0.0000000000e+00              156  9.5976630628e-09                 7   5.4806432094e-09 
           128         0 0.0000000000e+00             0 0.0000000000e+00        40514  0.0000000000e+00              315  9.2562356685e-09                 7   2.7710688914e-09 
           256         0 0.0000000000e+00             0 0.0000000000e+00       162946  0.0000000000e+00              635  9.6720270678e-09                 6   8.1918507890e-09 
           512         0 0.0000000000e+00             0 0.0000000000e+00       653570  0.0000000000e+00             1281  9.9471344352e-09                 6   4.0891665554e-09 
          1024         0 0.0000000000e+00             0 0.0000000000e+00      2617858  0.0000000000e+00             2588  9.9335371318e-09                 6   2.0467119265e-09 


==> numerical_tests/risultati_igatools/2D/anisotropic_2/convergence_results_anisotropic_2_deg=3_nlevels=1_2D.dat <==
n.intervals_1D n.dofs_hr  cond.number_hr  n.iters_hr_CG  residual_hr_CG  n.dofs_frame cond.number_frame n.iters_frame_CG residual_frame_CG n.iters_frame_PCG residual_frame_PCG 
             4         0 0.0000000000e+00             0 0.0000000000e+00           37  0.0000000000e+00               35  1.7598756453e-11                 7   2.3635140099e-12 
             8         0 0.0000000000e+00             0 0.0000000000e+00          151  0.0000000000e+00               72  9.5269599041e-09                13   6.6124043763e-09 
            16         0 0.0000000000e+00             0 0.0000000000e+00          619  0.0000000000e+00               98  8.3230993073e-09                16   1.8143244267e-09 
            32         0 0.0000000000e+00             0 0.0000000000e+00         2515  0.0000000000e+00              124  9.4775205506e-09                16   9.0932190957e-09 
            64         0 0.0000000000e+00             0 0.0000000000e+00        10147  0.0000000000e+00              175  9.1216440098e-09                16   8.5189554314e-09 
           128         0 0.0000000000e+00             0 0.0000000000e+00        40771  0.0000000000e+00              312  8.4766515230e-09                15   9.5301846121e-09 
           256         0 0.0000000000e+00             0 0.0000000000e+00       163459  0.0000000000e+00              637  9.5567425092e-09                15   4.9668735453e-09 
           512         0 0.0000000000e+00             0 0.0000000000e+00       654595  0.0000000000e+00             1297  9.8146835227e-09                14   6.6908574368e-09 
          1024         0 0.0000000000e+00             0 0.0000000000e+00      2619907  0.0000000000e+00             2631  9.9983849353e-09                13   9.3411461152e-09 


==> numerical_tests/risultati_igatools/2D/anisotropic_2/convergence_results_anisotropic_2_deg=4_nlevels=1_2D.dat <==
n.intervals_1D n.dofs_hr  cond.number_hr  n.iters_hr_CG  residual_hr_CG  n.dofs_frame cond.number_frame n.iters_frame_CG residual_frame_CG n.iters_frame_PCG residual_frame_PCG 
             4         0 0.0000000000e+00             0 0.0000000000e+00           48  0.0000000000e+00               57  4.6349140658e-11                 8   1.8167352099e-16 
             8         0 0.0000000000e+00             0 0.0000000000e+00          170  0.0000000000e+00              187  4.4618940424e-09                20   5.9762242675e-09 
            16         0 0.0000000000e+00             0 0.0000000000e+00          654  0.0000000000e+00              299  9.9053823949e-09                26   3.6323993609e-09 
            32         0 0.0000000000e+00             0 0.0000000000e+00         2582  0.0000000000e+00              408  8.7153209893e-09                27   8.7823076786e-09 
            64         0 0.0000000000e+00             0 0.0000000000e+00        10278  0.0000000000e+00              538  9.7610840180e-09                27   6.8445061296e-09 
           128         0 0.0000000000e+00             0 0.0000000000e+00        41030  0.0000000000e+00              686  8.5802674501e-09                25   8.4983328110e-09 
           256         0 0.0000000000e+00             0 0.0000000000e+00       163974  0.0000000000e+00              816  9.5519814850e-09                25   5.9188719387e-09 
           512         0 0.0000000000e+00             0 0.0000000000e+00       655622  0.0000000000e+00             1417  9.8325412402e-09                23   5.9705489131e-09 
          1024         0 0.0000000000e+00             0 0.0000000000e+00      2621958  0.0000000000e+00             2885  9.7054111075e-09                21   6.8474377554e-09 


==> numerical_tests/risultati_igatools/2D/anisotropic_2/convergence_results_anisotropic_2_deg=5_nlevels=1_2D.dat <==
n.intervals_1D n.dofs_hr  cond.number_hr  n.iters_hr_CG  residual_hr_CG  n.dofs_frame cond.number_frame n.iters_frame_CG residual_frame_CG n.iters_frame_PCG residual_frame_PCG 
             4         0 0.0000000000e+00             0 0.0000000000e+00           61  0.0000000000e+00               98  9.2706003639e-09                 8   2.3435942928e-13 
             8         0 0.0000000000e+00             0 0.0000000000e+00          191  0.0000000000e+00              395  6.3389735360e-09                25   8.8985640796e-10 
            16         0 0.0000000000e+00             0 0.0000000000e+00          691  0.0000000000e+00             1144  9.3995286641e-09                46   3.2793687684e-09 
            32         0 0.0000000000e+00             0 0.0000000000e+00         2651  0.0000000000e+00             1745  9.2250660326e-09                60   5.9744000170e-09 
            64         0 0.0000000000e+00             0 0.0000000000e+00        10411  0.0000000000e+00             2157  8.9414647050e-09                62   7.5218267307e-09 
           128         0 0.0000000000e+00             0 0.0000000000e+00        41291  0.0000000000e+00             2840  9.9471868411e-09                62   5.4119765399e-09 
           256         0 0.0000000000e+00             0 0.0000000000e+00       164491  0.0000000000e+00             3110  9.3518928916e-09                54   9.6757852472e-09 
           512         0 0.0000000000e+00             0 0.0000000000e+00       656651  0.0000000000e+00             3554  9.3853358438e-09                53   9.6662344370e-09 
          1024         0 0.0000000000e+00             0 0.0000000000e+00      2624011  0.0000000000e+00             4113  9.8135242413e-09                47   8.8639101980e-09 


==> numerical_tests/risultati_igatools/3D/anisotropic_2/convergence_results_anisotropic_2_deg=2_nlevels=1_3D.dat <==
n.intervals_1D n.dofs_hr  cond.number_hr  n.iters_hr_CG  residual_hr_CG  n.dofs_frame cond.number_frame n.iters_frame_CG residual_frame_CG n.iters_frame_PCG residual_frame_PCG 
             4         0 0.0000000000e+00             0 0.0000000000e+00          118  0.0000000000e+00               45  6.7747157387e-09                13   6.1676537891e-09 
             8         0 0.0000000000e+00             0 0.0000000000e+00         1247  0.0000000000e+00               84  9.6622555461e-09                22   8.1387315051e-09 
            16         0 0.0000000000e+00             0 0.0000000000e+00        11521  0.0000000000e+00               99  8.9490280877e-09                22   6.4641971384e-09 
            32         0 0.0000000000e+00             0 0.0000000000e+00        99077  0.0000000000e+00              112  9.4332940010e-09                20   9.1345612943e-09 
            64         0 0.0000000000e+00             0 0.0000000000e+00       821773  0.0000000000e+00              161  9.1287382692e-09                19   6.3327775849e-09 


==> numerical_tests/risultati_igatools/3D/anisotropic_2/convergence_results_anisotropic_2_deg=3_nlevels=1_3D.dat <==
n.intervals_1D n.dofs_hr  cond.number_hr  n.iters_hr_CG  residual_hr_CG  n.dofs_frame cond.number_frame n.iters_frame_CG residual_frame_CG n.iters_frame_PCG residual_frame_PCG 
             4         0 0.0000000000e+00             0 0.0000000000e+00          179  0.0000000000e+00              124  6.4786812661e-09                23   3.1921268590e-09 
             8         0 0.0000000000e+00             0 0.0000000000e+00         1464  0.0000000000e+00              359  9.8499660594e-09                62   5.7356036459e-09 
            16         0 0.0000000000e+00             0 0.0000000000e+00        12338  0.0000000000e+00              542  9.5334355699e-09                85   6.2892258857e-09 
            32         0 0.0000000000e+00             0 0.0000000000e+00       102246  0.0000000000e+00              651  8.9857272887e-09                82   9.3635652326e-09 
            64         0 0.0000000000e+00             0 0.0000000000e+00       834254  0.0000000000e+00              649  9.8591052363e-09                75   8.0513724674e-09 

